Lips-Jaw and Tongue-Jaw Articulatory Tradeoff in DYNARTmo

This paper investigates how the dynamic articulatory model DYNARTmo accounts for articulatory tradeoffs between primary and secondary articulators, with a focus on lips-jaw and tongue-jaw coordination. While DYNARTmo does not implement full task-dynamic second-order biomechanics, it adopts first-order task-space gesture specifications comparable to those used in articulatory phonology and integrates a simplified mechanism for distributing articulatory effort across multiple articulators. We first outline the conceptual relationship between task dynamics and DYNARTmo, emphasizing the distinction between high-level task-space trajectories and their low-level articulatory execution. We then present simulation results for a set of CV syllables that illustrate how jaw displacement varies as a function of both place of articulation (labial, apical, dorsal) and vowel context (/a/, /i/, /u/). The model reproduces empirically attested patterns of articulatory synergy, including jaw-supported apical closures, lower-lip elevation in bilabial stops, tongue-jaw co-movement, and saturation effects in labial constrictions. These results demonstrate that even with computationally simplified assumptions, DYNARTmo can generate realistic spatio-temporal movement patterns that capture key aspects of articulatory tradeoff and synergy across a range of consonant-vowel combinations.

==> py_sources/control_1764222379224.csv <==
t_msec,vocHeight,vocFront,lipsRound,velHeight,glottAperture,lipsClosing,tipHeight,dorsHeight
0.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
5.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
10.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
15.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
20.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
25.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
30.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
35.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
40.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
45.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
50.0,0.00,0.00,0.00,-250.00,500.00,0.00,0.00,0.00
55.0,0.00,0.00,0.00,-235.37,500.00,25.33,0.00,0.00
60.0,0.00,0.00,0.00,-186.40,500.00,98.32,0.00,0.00
65.0,0.00,0.00,0.00,-108.37,500.00,213.03,0.00,0.00
70.0,0.00,0.00,0.00,-27.34,500.00,395.95,0.00,0.00
75.0,0.00,0.00,0.00,42.90,500.00,609.07,0.00,0.00
80.0,0.00,0.00,0.00,103.78,500.00,756.90,0.00,0.00
85.0,-17.99,4.50,0.00,156.55,491.00,848.83,0.00,0.00
90.0,-77.85,19.46,0.00,202.29,463.05,905.99,0.00,0.00
95.0,-172.52,43.13,0.00,241.94,429.99,941.54,0.00,0.00
100.0,-268.90,67.23,0.00,276.31,411.56,963.65,0.00,0.00
105.0,-350.48,87.62,0.00,306.11,404.46,977.39,0.00,0.00
110.0,-419.52,104.88,0.00,331.93,401.72,985.94,0.00,0.00
115.0,-477.96,119.49,0.00,354.32,400.66,991.26,0.00,0.00
120.0,-527.42,131.86,0.00,373.72,400.26,991.26,0.00,0.00
125.0,-569.29,142.32,0.00,373.72,400.10,991.26,0.00,0.00
130.0,-604.73,151.18,0.00,366.43,400.10,803.84,0.00,0.00
135.0,-634.72,158.68,0.00,342.03,400.10,347.88,0.00,0.00
140.0,-660.11,165.03,0.00,303.14,400.10,84.78,0.00,0.00
145.0,-681.59,170.40,0.00,262.77,280.26,20.66,0.00,0.00
150.0,-699.78,174.94,0.00,227.77,31.20,5.04,0.00,0.00
155.0,-715.17,178.79,0.00,197.43,5.15,1.23,0.00,0.00
160.0,-728.20,182.05,0.00,171.14,11.11,0.30,0.00,0.00
165.0,-739.23,184.81,0.00,148.35,9.75,0.07,0.00,0.00
170.0,-748.56,187.14,0.00,128.59,10.06,0.02,0.00,0.00
175.0,-756.46,189.12,0.00,111.46,9.99,0.00,0.00,0.00
180.0,-756.46,189.12,0.00,96.62,10.00,0.00,0.00,0.00
185.0,-756.46,189.12,0.00,83.75,10.00,0.00,0.00,0.00
190.0,-756.46,189.12,0.00,83.75,10.00,0.00,0.00,0.00
195.0,-756.46,189.12,0.00,83.75,10.00,0.00,0.00,0.00
200.0,-747.96,186.99,0.00,83.75,10.00,0.00,0.00,0.00
205.0,-719.24,179.81,0.00,83.75,54.09,0.00,0.00,0.00
210.0,-672.09,168.02,0.00,79.50,191.07,0.00,0.00,0.00
215.0,-620.47,155.12,0.00,64.34,353.07,0.00,0.00,0.00
220.0,-572.82,143.21,0.00,36.94,443.34,0.00,0.00,0.00
225.0,-528.83,132.21,0.00,2.37,478.15,0.00,0.00,0.00
230.0,-488.22,122.05,0.00,-31.24,491.57,0.00,0.00,0.00
235.0,-450.73,112.68,0.00,-60.38,496.75,0.00,0.00,0.00
240.0,-416.11,104.03,0.00,-85.63,498.75,0.00,0.00,0.00
245.0,-384.15,96.04,0.00,-107.53,499.52,0.00,0.00,0.00
250.0,-354.65,88.66,0.00,-126.50,499.81,0.00,0.00,0.00
255.0,-327.42,81.85,0.00,-142.95,499.93,0.00,0.00,0.00


==> py_sources/displacement_1764222379219.csv <==
t_msec,x_tongue_dorsum,y_tongue_dorsum,x_tongue_tip,y_tongue_tip,x_upper_lip,y_upper_lip,x_lower_lip,y_lower_lip,x_lower_jaw,y_lower_jaw
0.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
5.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
10.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
15.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
20.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
25.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
30.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
35.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
40.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
45.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
50.0,564.57,110.39,486.36,138.32,446.20,96.82,448.86,129.27,463.36,210.13
55.0,564.56,110.22,486.41,138.17,446.20,96.81,448.84,129.16,463.33,210.00
60.0,564.54,109.76,486.54,137.73,445.26,97.83,448.52,126.23,463.14,208.61
65.0,564.51,109.02,486.74,137.05,444.16,99.03,448.14,122.77,462.91,206.90
70.0,564.46,107.84,487.06,135.96,442.41,100.95,447.58,117.51,462.57,204.31
75.0,564.40,106.47,487.44,134.69,440.37,103.21,447.02,111.73,462.21,201.53
80.0,564.35,105.52,487.70,133.81,438.95,104.81,446.67,107.95,462.00,199.74
85.0,564.27,105.13,487.74,133.46,438.07,105.81,446.49,105.72,461.89,198.81
90.0,564.06,105.39,487.46,133.74,437.52,106.43,446.38,104.39,461.88,198.54
95.0,563.77,106.14,486.93,134.51,437.18,106.83,446.32,103.57,461.93,198.69
100.0,563.51,106.99,486.40,135.36,436.97,107.07,446.28,103.06,462.00,198.97
105.0,563.31,107.74,485.97,136.11,436.84,107.22,446.25,102.72,462.06,199.25
110.0,563.17,108.41,485.61,136.76,436.76,107.31,446.23,102.51,462.11,199.51
115.0,563.06,108.99,485.32,137.33,436.71,107.37,446.22,102.37,462.16,199.75
120.0,562.98,109.53,485.08,137.85,436.71,107.37,446.22,102.38,462.20,200.01
125.0,562.92,109.99,484.87,138.30,436.71,107.37,446.22,102.38,462.25,200.23
130.0,563.16,112.42,484.33,140.52,438.50,105.41,446.80,107.83,462.70,203.41
135.0,563.84,117.84,483.28,145.45,442.87,100.82,448.69,123.31,464.03,212.27
140.0,564.28,121.21,482.64,148.51,445.39,98.32,450.12,133.81,465.02,218.44
145.0,564.43,122.33,482.43,149.53,446.20,97.53,450.64,137.46,465.38,220.61
150.0,564.49,122.85,482.32,150.01,446.20,97.56,450.71,137.80,465.47,221.02
155.0,564.52,123.19,482.25,150.32,446.20,97.58,450.76,138.01,465.52,221.29
160.0,564.55,123.45,482.20,150.55,446.20,97.60,450.80,138.18,465.56,221.50
165.0,564.58,123.66,482.15,150.75,446.20,97.61,450.83,138.32,465.60,221.67
170.0,564.60,123.84,482.12,150.91,446.20,97.62,450.85,138.43,465.63,221.81
175.0,564.62,123.99,482.09,151.05,446.20,97.63,450.87,138.53,465.65,221.93
180.0,564.62,123.99,482.09,151.05,446.20,97.63,450.87,138.53,465.65,221.93
185.0,564.62,123.99,482.09,151.05,446.20,97.63,450.87,138.53,465.65,221.93
190.0,564.62,123.99,482.09,151.05,446.20,97.63,450.87,138.53,465.65,221.93
195.0,564.62,123.99,482.09,151.05,446.20,97.63,450.87,138.53,465.65,221.93
200.0,564.60,123.83,482.12,150.90,446.20,97.62,450.85,138.42,465.62,221.80
205.0,564.54,123.28,482.23,150.40,446.20,97.59,450.77,138.07,465.54,221.36
210.0,564.44,122.39,482.43,149.58,446.20,97.54,450.65,137.50,465.39,220.65
215.0,564.36,121.41,482.65,148.69,446.20,97.48,450.51,136.86,465.23,219.86
220.0,564.29,120.53,482.87,147.87,446.20,97.43,450.38,136.28,465.08,219.13
225.0,564.24,119.71,483.08,147.12,446.20,97.38,450.27,135.74,464.95,218.46
230.0,564.21,118.97,483.28,146.43,446.20,97.34,450.16,135.25,464.82,217.83
235.0,564.18,118.28,483.48,145.79,446.20,97.30,450.06,134.79,464.71,217.25
240.0,564.17,117.65,483.66,145.21,446.20,97.26,449.97,134.36,464.60,216.72
245.0,564.16,117.08,483.84,144.67,446.20,97.23,449.88,133.97,464.51,216.22
250.0,564.16,116.55,484.01,144.17,446.20,97.20,449.80,133.61,464.42,215.76
255.0,564.17,116.06,484.17,143.71,446.20,97.17,449.73,133.28,464.34,215.33

